Compact Feed-Forward 3D Gaussians via Saliency-Guided Primitive Merging

3D scene reconstruction, modeling, and rendering are highly relevant for numerous tasks, and 3D Gaussian splatting has become a standard choice in this context. Its feed-forward variants provide fast reconstruction from sparse input views but often produce per-pixel primitives, leading to highly redundant and thus inefficient representations. We present a structure-aware merging pipeline that takes per-pixel primitives from any feed-forward method and consolidates them into a compact, content-adaptive Gaussian set while largely retaining visual quality at just $\frac{1}{20}^\text{th}$ of the Gaussians of a per-pixel method. We group spatially coherent Gaussians of similar appearance into variable-size clusters via adaptive superpixel segmentation guided by a saliency map, which allocates fine segments to textured regions and coarse segments to homogeneous areas. We compress each cluster into a compact latent representation through a learned encoder, then match and consolidate representations across views based on geometric overlap and feature similarity via a learned merger. A level-of-detail decoder then produces the final Gaussians at a controllable resolution, enabling a flexible quality-efficiency trade-off at inference. As a post-processing module, the pipeline is backbone-agnostic, leveraging the strengths of existing feed-forward methods. This leads to better and more robust quality than achieved by previous approaches that target a reduction in primitive count, while providing a highly compact representation, that can be rendered efficiently.

==> pics/pareto/pareto_nvs.tikz <==

\def\markSz{2.5pt}

\providecommand{\showMMval}{1}
\providecommand{\hasvoxelizedval}{0}
\providecommand{\hasresplatval}{0}
\providecommand{\hasvolsplatval}{0}

\definecolor{colKone}{HTML}{1F77B4}         %
\definecolor{colKtwo}{HTML}{2CA02C}         %
\definecolor{colKfour}{HTML}{9467BD}        %
\definecolor{colMM}{HTML}{D62728}           %
\definecolor{colUn}{HTML}{7F7F7F}           %
\definecolor{colVox}{HTML}{FF7F0E}          %
\definecolor{colResplatInit}{HTML}{17BECF}  %
\definecolor{colResplat}{HTML}{8C564B}      %
\definecolor{colVolsplat}{HTML}{E377C2}     %

\def\drawBreak{%
  \draw[gray, line width=0.6pt]
    (rel axis cs:\breakA,0) +(-1.5pt,-3pt) -- +(1.5pt,3pt);
  \draw[gray, line width=0.6pt]
    (rel axis cs:\breakB,0) +(-1.5pt,-3pt) -- +(1.5pt,3pt);
  \draw[gray, line width=0.6pt]
    (rel axis cs:\breakA,1) +(-1.5pt,-3pt) -- +(1.5pt,3pt);
  \draw[gray, line width=0.6pt]
    (rel axis cs:\breakB,1) +(-1.5pt,-3pt) -- +(1.5pt,3pt);
}

\pgfplotsset{
  pareto style/.style={
    width=0.35\linewidth,
    height=4.5cm,
    xmin=0, xmax=\paretoXmax,
    xtick/.expand once=\paretoXticks,
    xticklabels/.expand once=\paretoXlabels,
    xlabel={\small Primitives (\%)},
    grid=major,
    grid style={gray!20},
    tick label style={font=\scriptsize},
    label style={font=\small},
    clip=false,
  },
}

\providecommand{\paretometricseries}[5]{%
  \begin{axis}[name=#1, #2, ylabel={#4}, ymin=\csname #3Ymin\endcsname, ymax=\csname #3Ymax\endcsname]
  \pgfmathsetmacro{\arrowTailRelY}{0.5 - 0.18 * #5}%
  \pgfmathsetmacro{\arrowHeadRelY}{0.5 + 0.18 * #5}%
  \draw[->, >=stealth, gray!30, line width=4pt, line cap=round]
    (rel axis cs:0.65, \arrowTailRelY) -- (rel axis cs:0.35, \arrowHeadRelY);
  \ifnum\showMMval>0
    \addplot[mark=x, mark size=3pt, only marks, very thick, color=colMM]
      coordinates {\csname #3MM\endcsname};
  \fi
  \addplot[mark=*, mark size=\markSz, only marks, color=colKone]
    coordinates {\csname #3Kone\endcsname};
  \addplot[mark=square*, mark size=\markSz, only marks, color=colKtwo]
    coordinates {\csname #3Ktwo\endcsname};
  \addplot[mark=diamond*, mark size=\markSz, only marks, color=colKfour]
    coordinates {\csname #3Kfour\endcsname};
  \addplot[forget plot, thin, densely dashed, gray]
    coordinates {\csname #3Front\endcsname};
  \ifnum\hasresplatval>0
    \addplot[mark=+, mark size=3pt, only marks, thick, color=colResplatInit]
      coordinates {\csname #3ResplatInit\endcsname};
    \addplot[mark=asterisk, mark size=3pt, only marks, thick, color=colResplat]
      coordinates {\csname #3Resplat\endcsname};
  \fi
  \ifnum\hasvolsplatval>0
    \addplot[mark=star, mark size=\markSz, only marks, color=colVolsplat]
      coordinates {\csname #3Volsplat\endcsname};
  \fi
  \ifnum\hasvoxelizedval>0
    \addplot[mark=pentagon*, mark size=\markSz, only marks, color=colVox]
      coordinates {\csname #3Vox\endcsname};
  \fi
  \addplot[mark=triangle*, mark size=\markSz, only marks, color=colUn]
    coordinates {\csname #3Unm\endcsname};
  \drawBreak
  \end{axis}%
}

\begin{tikzpicture}

\paretometricseries{psnrplot}{pareto style}%
  {p}{\small PSNR $\uparrow$}{1}

\begin{axis}[
  name=ssimplot,
  at={(psnrplot.east)}, anchor=west, xshift=1.2cm,
  pareto style,
  ylabel={\small SSIM $\uparrow$},
  ymin=\sYmin, ymax=\sYmax,
  legend style={
    at={(0.5,-0.40)},
    anchor=north,
    font=\scriptsize,
    legend columns=-1,
    /tikz/every even column/.append style={column sep=5pt},
  },
]
\pgfmathsetmacro{\arrowTailRelY}{0.5 - 0.18}%
\pgfmathsetmacro{\arrowHeadRelY}{0.5 + 0.18}%
\draw[->, >=stealth, gray!30, line width=4pt, line cap=round]
  (rel axis cs:0.65, \arrowTailRelY) -- (rel axis cs:0.35, \arrowHeadRelY);
\ifnum\showMMval>0
  \addplot[mark=x, mark size=3pt, only marks, very thick, color=colMM]
    coordinates {\sMM};
  \addlegendentry{Mom.\ Match.}
\fi
\addplot[mark=*, mark size=\markSz, only marks, color=colKone]
  coordinates {\sKone};
\addlegendentry{Ours $K\!=\!1$}
\addplot[mark=square*, mark size=\markSz, only marks, color=colKtwo]
  coordinates {\sKtwo};
\addlegendentry{Ours $K\!=\!2$}
\addplot[mark=diamond*, mark size=\markSz, only marks, color=colKfour]
  coordinates {\sKfour};
\addlegendentry{Ours $K\!=\!4$}
\addplot[forget plot, thin, densely dashed, gray]
  coordinates {\sFront};
\ifnum\hasresplatval>0
  \addplot[mark=+, mark size=3pt, only marks, thick, color=colResplatInit]
    coordinates {\sResplatInit};
  \addlegendentry{ReSplat Init}
  \addplot[mark=asterisk, mark size=3pt, only marks, thick, color=colResplat]
    coordinates {\sResplat};
  \addlegendentry{ReSplat Rec.}
\fi
\ifnum\hasvolsplatval>0
  \addplot[mark=star, mark size=\markSz, only marks, color=colVolsplat]
    coordinates {\sVolsplat};
  \addlegendentry{VolSplat}
\fi
\ifnum\hasvoxelizedval>0
  \addplot[mark=pentagon*, mark size=\markSz, only marks, color=colVox]
    coordinates {\sVox};
  \addlegendentry{Voxelized}
\fi
\addplot[mark=triangle*, mark size=\markSz, only marks, color=colUn]
  coordinates {\sUnm};
\addlegendentry{Unmerged}
\drawBreak
\end{axis}

\paretometricseries{}{at={(ssimplot.east)}, anchor=west, xshift=1.2cm, pareto style}%
  {l}{\small LPIPS $\downarrow$}{-1}

\end{tikzpicture}

\vspace{-0.15cm}


